Private independence testing across two parties

We introduce $\pi$-test, a privacy-preserving algorithm for testing statistical independence between data distributed across multiple parties. Our algorithm relies on privately estimating the distance correlation between datasets, a quantitative measure of independence introduced in Sz\'ekely et al. [2007]. We establish both additive and multiplicative error bounds on the utility of our differentially private test, which we believe will find applications in a variety of distributed hypothesis testing settings involving sensitive data.

==> notes.txt <==
timeline: 
-full draft one-pass by Thu Apr 28
-theory recheck by Apr 30
-some expts of different types for single dataset by Tue Apr 27 {eps vs l2 error of ts, num and denom, power of test, HC-scores}

keyword: energy statistics
https://www.annualreviews.org/doi/abs/10.1146/annurev-statistics-060116-054026

multiparty DP paper by Vadhan et al.
